A Generic and Extensible Framework for Monitoring Energy Consumption of OpenStack Clouds

Although cloud computing has been transformational to the IT industry, it is built on large data centres that often consume massive amounts of electrical power. Efforts have been made to reduce the energy clouds consume, with certain data centres now approaching a Power Usage Effectiveness (PUE) factor of 1.08. While this is an incredible mark, it also means that the IT infrastructure accounts for a large part of the power consumed by a data centre. Hence, means to monitor and analyse how energy is spent have never been so crucial. Such monitoring is required not only for understanding how power is consumed, but also for assessing the impact of energy management policies. In this article, we draw lessons from experience on monitoring large-scale systems and introduce an energy monitoring software framework called KiloWatt API (KWAPI), able to handle OpenStack clouds. The framework --- whose architecture is scalable, extensible, and completely integrated into OpenStack --- supports several wattmeter devices, multiple measurement formats, and minimises communication overhead.

==> measurement.json <==
{
   "probe_id": "164",
   "w": 92,
   "a": 0.4,
   "v": 230.0,
   "message_signature": "bb45c88f3ba64..."
} 

